Probabilistic Forecasting of Irregular Time Series via Conditional Flows

Probabilistic forecasting of irregularly sampled multivariate time series with missing values is an important problem in many fields, including health care, astronomy, and climate. State-of-the-art methods for the task estimate only marginal distributions of observations in single channels and at single timepoints, assuming a fixed-shape parametric distribution. In this work, we propose a novel model, ProFITi, for probabilistic forecasting of irregularly sampled time series with missing values using conditional normalizing flows. The model learns joint distributions over the future values of the time series conditioned on past observations and queried channels and times, without assuming any fixed shape of the underlying distribution. As model components, we introduce a novel invertible triangular attention layer and an invertible non-linear activation function on and onto the whole real line. We conduct extensive experiments on four datasets and demonstrate that the proposed model provides $4$ times higher likelihood over the previously best model.

==> fig/perm_chans.csv <==
classifier_name,dataset_name,accuracy
ProFITi-$\pi_1$,Physionet2012_1,0.7412
ProFITi-$\pi_1$,Physionet2012_2,0.6717
ProFITi-$\pi_1$,Physionet2012_3,0.7208
ProFITi-$\pi_1$,Physionet2012_4,0.6961
ProFITi-$\pi_1$,Physionet2012_5,0.551
ProFITi-$\pi_2$,Physionet2012_1,0.6885
ProFITi-$\pi_2$,Physionet2012_2,0.7253
ProFITi-$\pi_2$,Physionet2012_3,0.808
ProFITi-$\pi_2$,Physionet2012_4,0.5003
ProFITi-$\pi_2$,Physionet2012_5,0.584
ProFITi-$\pi_3$,Physionet2012_1,0.6492
ProFITi-$\pi_3$,Physionet2012_2,0.7711
ProFITi-$\pi_3$,Physionet2012_3,0.7744
ProFITi-$\pi_3$,Physionet2012_4,0.6604
ProFITi-$\pi_3$,Physionet2012_5,0.7592
ProFITi-$\pi_4$,Physionet2012_1,0.856
ProFITi-$\pi_4$,Physionet2012_2,0.7732
ProFITi-$\pi_4$,Physionet2012_3,0.6871
ProFITi-$\pi_4$,Physionet2012_4,0.7242
ProFITi-$\pi_4$,Physionet2012_5,0.7559
ProFITi-$\pi_5$,Physionet2012_1,0.7744
ProFITi-$\pi_5$,Physionet2012_2,0.7313
ProFITi-$\pi_5$,Physionet2012_3,0.815
ProFITi-$\pi_5$,Physionet2012_4,0.7945
ProFITi-$\pi_5$,Physionet2012_5,0.7136
ProFITi-$\pi_\text{latent}$,Physionet2012_1,0.6157
ProFITi-$\pi_\text{latent}$,Physionet2012_2,0.6074
ProFITi-$\pi_\text{latent}$,Physionet2012_3,0.5826
ProFITi-$\pi_\text{latent}$,Physionet2012_4,0.6252
ProFITi-$\pi_\text{latent}$,Physionet2012_5,0.6173

